In icy ocean worlds, size matters!

The ice shell and subsurface ocean on icy worlds are strongly coupled together -- heat and salinity flux from the ice shell induced by the ice thickness gradient drives circulation in the ocean, and in turn, the heat transport by ocean circulation shapes the ice shell. Since measurements in the near future are likely to remain constrained to above the ice shell, understanding this ocean-ice interaction is crucial. Using an ocean box model and a series of experiments simulating the 2D ocean circulation, we find that large icy moons with strong gravity tend to have stronger ocean heat transport under the same ice-shell topography. As a result, the equilibrium ice shell geometry is expected to be flatter on moons with larger size, and vice versa. This finding is broadly consistent with the observed ice shell geometry for Enceladus and Europa.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
